Relational Weight Optimization for Enhancing Team Performance in Multi-Agent Multi-Armed Bandits

We introduce an approach to improve team performance in a Multi-Agent Multi-Armed Bandit (MAMAB) framework using Fastest Mixing Markov Chain (FMMC) and Fastest Distributed Linear Averaging (FDLA) optimization algorithms. The multi-agent team is represented using a fixed relational network and simulated using the Coop-UCB2 algorithm. The edge weights of the communication network directly impact the time taken to reach distributed consensus. Our goal is to shrink the timescale on which the convergence of the consensus occurs to achieve optimal team performance and maximize reward. Through our experiments, we show that the convergence to team consensus occurs slightly faster in large constrained networks.

==> reviews.txt <==
Review !:

Summary:
The paper presents a comparison of two optimization methods
for estimating the weights in the transition matrix for
achieving consensus in a multi-agent multi-armed bandits
problem. The authors compare a FMCC and FDLA with other
heuristic methods over a set of network topologies.

Overall Impression:
Overall the paper is well written and does a good job of
describing the problem and presenting a methodology for
solving the problem. It presents the background for the
problem and puts their contribution in the context of the
previous work.	Some of the results presented open
questions that should be answered more fully in the
discussion.

---

Review 2:

The authors use Fastest Mixing Markov Chain (FMMC) and
Fastest Distributed Linear Averaging (FDLA) optimization
methods to enhance team performance in the Multi-Agent
Multi-Armed Bandit (MAMAB) framework. The multi-agent team
is represented by a fixed relational network and simulated
with the Coop-UCB2 method. The communication network's edge
weights have a direct impact on the time required for
distributed consensus. The goal of this study is to
accelerate consensus convergence for optimal team
performance and reward. The experimental results indicate
that bigger, more constrained networks result in faster
convergence to team consensus. There are some minor
grammatical errors the author should fix in the revision.
Overall, the paper is well written and can be accepted for
presentation at the MECC conference.
•	The author can add a Conclusion at the end of the
manuscript. That is the only section that is currently
missing.
•	Page 3: Given a relational network (i.e., the graph
G), our approach finds the optimal relational weights
(i.e., elements of the transition matrix P) and uses those
for the consensus process in the multi-agent MAB algorithm.

---

Review 3:

Dear Authors, 

The paper presents a significant contribution to the
optimization of multi-agent multi-armed bandit systems
using FMMC and FDLA for edge weight optimization. The
methodology is well-motivated, technically sound, and
supported by comprehensive experimental results. The
experimental results on various network structures provide
strong evidence for the effectiveness of your approach,
especially in large constrained networks. The writing is
clear, and the structure is logical. Overall, everything
looks good.
